Petrov-Galerkin operator inference with application to stability-encouraging identification

Data-driven model order reduction methods such as operator inference enable the efficient construction of reduced-order models directly from high-dimensional time-domain data. Standard operator inference typically seeks a Galerkin-type reduced model in a prescribed low-dimensional subspace by identifying its reduced operators from projected snapshot data. The resulting inference problem is formulated as a least-squares problem admitting an efficient closed-form solution. However, it is well known from intrusive model order reduction for linear time-invariant systems that Petrov-Galerkin projections can additionally preserve important system properties such as stability and passivity. To overcome the limitations of standard operator inference, we extend the framework for linear time-invariant systems to incorporate Petrov-Galerkin projections and provide explicit error expressions and bounds between the intrusive and nonintrusive reduced operators, thus generalizing results from the literature. We demonstrate the proposed approach in the context of dissipative and port-Hamiltonian systems. Furthermore, we introduce a novel convex optimization formulation that explicitly enforces the port-Hamiltonian structure on the inferred operators. The effectiveness of the proposed methods is demonstrated on several well-established benchmark problems, including the CD player, an atmospheric model, a mass-spring-damper system, and a poroelasticity system.

==> data/cd_player_opinf_metrics_over_r.csv <==
r,eps_ref,eps_corr,eps_est,eps_bound,sigma,kappa_T_r
2,0.0001643979499364,0.0001643979499364,6.824282420983232e-05,0.0734657497191721,2.845537130593702,6.37353954144229
8,0.000221517061722,0.0002215170617223,5.672631967962949e-05,0.0751297357211435,0.0592894826695153,306.3742271248167
14,0.0001531794956326,0.0001531794956338,4.968354300131041e-06,0.1998659476774036,0.020305188866852,895.1783186832215
20,0.0001645540525824,0.0001645540525825,3.3854735951515936e-06,0.1473714277380857,0.0142177507139535,1275.752982709841
26,0.0001438456191675,0.0001438456191676,4.4395864976396186e-06,0.2520334388717806,0.0058995167696634,3076.133321160875
32,0.0006027692746237,0.0006027692746238,4.034666123018514e-06,0.3243905433386667,0.0039858460555344,4550.5165768211655
38,0.0002443447432076,0.0002443447432077,2.58278581460583e-06,0.259210326755631,0.002613721023356,6938.862623160936
44,0.0004229768079934,0.0004229768079934,2.7491792721319297e-06,0.3203798987635405,0.0019770330990977,9183.66659522307
50,0.0008997093958145,0.0008997093958143,2.771774075208101e-06,0.3701490167563879,0.0013114349097952,13858.18044768325
56,0.0021093437727249,0.0021093437727249,2.857981126536813e-06,0.4286805391516454,0.0009963057455999,18293.43469277613
62,0.000781366500937,0.000781366500937,2.814252583880652e-06,0.4378955497550575,0.0006083621311009,29829.960904591528
68,0.0007772359220529,0.0007772359220528,2.741109104925611e-06,0.4490733996232366,0.0005307329472063,34200.43334439813
74,0.0002144912472743,0.0002144912472742,2.135639719925402e-06,0.389357596771259,0.0003848543705044,47178.15924641213
80,0.000176657726531,0.0001766577265309,2.858555439239829e-06,0.5394253823558112,0.0001973677690478,91918.80785771404


==> data/earth_atmosphere_opinf_metrics_over_r.csv <==
r,eps_ref,eps_corr,eps_est,eps_bound,sigma,kappa_T_r
2,0.1283957104302804,0.1283957104302806,0.0801214097862464,1.9610273168707733,46.94367527412869,5.809009244131537
8,0.003102778203468,0.0031027782034677,0.0090528325361978,0.2244624953176381,6.917111371809557,15.035364320311984
14,0.000475637317093,0.0004756373170927,0.0098690670726831,0.250367770149612,0.5116588579837072,202.4186047503919
20,0.0009584159229528,0.0009584159229533,0.0112994991643859,0.2965789249491921,0.0936529417824238,1108.7003675570154
26,0.0054586340740672,0.0054586340740676,0.014151000043136,0.3972999120442473,0.0208137601316275,5002.108457644133
32,0.0064604792581211,0.0064604792581203,0.0154128823172036,0.4779941418910959,0.0094502947726253,10999.794760326971
38,0.0056493329417054,0.0056493329417003,0.0172823199446869,0.613900520874462,0.0036021688922777,28765.52243044754
44,0.0045829936317258,0.0045829936317306,0.0168967891480772,0.6820232905231804,0.0021461979838338,48187.88660146264
50,0.0041244657704905,0.0041244657704851,0.0153725991775785,0.6890608722191288,0.0013237508958615,78272.9932517936
56,0.0037018649652419,0.0037018649652413,0.0168235888437171,0.8175147300858484,0.0009116300124074,113104.81699636854
62,0.0031683183990417,0.0031683183990459,0.0144922545479506,0.7612795369337625,0.000609105245126,170156.02709570085
68,0.0030608908573427,0.003060890857329,0.0146831778181892,0.8047476142335133,0.0003121968809543,331634.6203558499
74,0.0032974747365026,0.0032974747366118,0.0152508446430216,0.8789268742623737,0.0001642800496721,629264.9453018304
80,0.0024351035753983,0.0024351035753727,0.0141712715030622,0.8602840365401515,9.274960135918184e-05,1115356.2129753628


==> data/msd_mimo_50mass_hinf_error_g_pg_hamcvx_ph.csv <==
r,pod_opinf_g | identified | False,pod_opinf_g | intrusive | False,pod_opinf_g | identified | True,pod_opinf_g | intrusive | True,pod_opinf_pg_Qknown | identified | False,pod_opinf_pg_Qknown | intrusive | False,pod_opinf_pg_Qknown | identified | True,pod_opinf_pg_Qknown | intrusive | True,pod_opinf_pg_Qhamcvx | identified | False,pod_opinf_pg_Qhamcvx | intrusive | False,pod_opinf_pg_Qhamcvx | identified | True,pod_opinf_pg_Qhamcvx | intrusive | True,pod_convex_ph | identified | False,pod_convex_ph | intrusive | False,pod_convex_ph | identified | True,pod_convex_ph | intrusive | True
2,5.100094484037247,inf,5.100094484037251,1.4665027040494414,2.8852298003784784,1.885307463520005,2.885229800378476,1.885307463520004,1.6519290402133355,1.0882479518273798,1.651929040213336,1.088247951827379,0.7397734523158828,inf,0.739773452315883,1.4665027040494414
8,1.87166003782709,1.360255159091421,1.871660037827093,1.3602551590914278,0.67426954261037,0.9846681789724668,0.6742695426103659,0.9846681789724672,0.8174456225554368,0.969161106090362,0.8174456225554535,0.9691611060903595,0.8310758795195589,1.360255159091421,0.8310758795163246,1.3602551590914278
14,7.825986028508192,18.9759368432944,7.825986028508975,18.9759368432912,0.2351564990307926,0.2543586258059429,0.2351564990307971,0.2543586258059417,5.830858479767385,3.971251585255636,5.830858479768523,3.971251585255674,0.5670678560771492,18.9759368432944,0.5669481190064136,18.9759368432912
20,1.1932806168712118,0.9619063739644672,1.1932806168713013,0.961906373964484,0.1240536795214324,0.1394750337997567,0.1240536795214436,0.1394750337997596,1.9505892811580257,1.477105647921724,1.950589281158387,1.477105647921889,0.4930690331177083,0.9619063739644672,0.493069033180567,0.961906373964484
26,0.1153371000228715,0.1236104101798934,0.1153371000229213,0.1236104101799056,0.0286078099114989,0.0261181767561866,0.0286078099114864,0.0261181767561868,0.1502266757095079,0.140545426258205,0.1502266757095057,0.1405454262581915,0.2675138408999606,0.1236104101798934,0.2675138408033715,0.1236104101799056
32,0.1426435688114114,0.1499931300352891,0.1426435688114316,0.1499931300353252,0.0118157659949404,0.0106896546202425,0.0118157659949292,0.0106896546202524,0.1098221974936401,0.1170056571334154,0.109822197493672,0.1170056571334175,0.0910572804545364,0.1499931300352891,0.0910572804542433,0.1499931300353252
38,0.007416180736195,0.0084426126617202,0.0074161807361743,0.0084426126616906,0.0040799667028513,0.0041172870639357,0.0040799667028573,0.0041172870639261,0.0112465671039499,0.0097140617341716,0.0112465671039597,0.0097140617341858,0.0985983520208717,0.0084426126617202,0.0985983520142305,0.0084426126616906
44,0.0051257271170895,0.0053982300628656,0.005125727117087,0.0053982300628567,0.0014735265337954,0.0012504547269359,0.0014735265337525,0.0012504547272686,0.0053412997357432,0.0058844379301115,0.0053412997357603,0.0058844379300799,0.0068168838201377,0.0053982300628656,0.0068168838200404,0.0053982300628567
50,0.0005736047628503,0.0006274109080235,0.0005736047628067,0.0006274109079925,0.0006466799891502,0.0004012558251665,0.0006466799891488,0.0004012558252137,0.0005860881921494,0.0006415247667535,0.000586088192144,0.000641524766782,0.0010473467614283,0.0006274109080235,0.0010473467614571,0.0006274109079925
56,0.0006260193961047,0.0005855618441014,0.0006260193960883,0.0005855618441692,0.0002554846693692,0.0001702161924431,0.0002554846693455,0.0001702161924521,0.0009701385399554,0.0011024158167149,0.000970138539852,0.0011024158165771,0.0008471453691178,0.0005855618441014,0.0008471453691127,0.0005855618441692
62,6.66246210509792e-05,7.029624527934202e-05,6.662462102876329e-05,7.029624527515235e-05,0.0001157782299014,6.402702533639145e-05,0.0001157782319665,6.402702541897801e-05,0.0001663445181775,0.000192370906311,0.0001663445182178,0.0001923709064162,0.0002454736588446,7.029624527934202e-05,0.0002454736587448,7.029624527515235e-05
68,1.4935506810760548e-05,1.463636423522927e-05,1.4935506745800409e-05,1.463636424177702e-05,1.0096576686927952e-05,1.1768583552656777e-05,1.0096576692572354e-05,1.1906140220551378e-05,1.4073682713134636e-05,1.4627290875556976e-05,1.4073682733950042e-05,1.462729086027949e-05,7.447767226762807e-05,1.463636423522927e-05,7.44776721952346e-05,1.463636424177702e-05
74,3.626906435231209e-06,3.1942949060298397e-06,3.626906443573587e-06,3.194294908904787e-06,1.5360807359417777e-06,1.8755523258571957e-06,1.5360807202176052e-06,1.8755523081056863e-06,3.6046174053860015e-06,3.18622592001448e-06,3.6046173534254222e-06,3.186225936148822e-06,2.07018255711462e-05,3.1942949060298397e-06,2.0701825547792257e-05,3.194294908904787e-06
80,6.691863131346392e-07,5.129266862028848e-07,6.691863128803594e-07,5.12926717478282e-07,1.0100183969937049e-07,1.0156872979181693e-07,1.0100183477616117e-07,1.0156873236985812e-07,6.684117108990561e-07,5.123385576249259e-07,6.684117334928181e-07,5.123385773630001e-07,2.541775841061357e-05,5.129266862028848e-07,2.5417758505330997e-05,5.12926717478282e-07


==> data/msd_mimo_50mass_hinf_error_petrov_vs_galerkin.csv <==
r,pod_opinf_g | identified | False,pod_opinf_g | intrusive | False,pod_opinf_g | identified | True,pod_opinf_g | intrusive | True,pod_opinf_pg | identified | False,pod_opinf_pg | intrusive | False,pod_opinf_pg | identified | True,pod_opinf_pg | intrusive | True
2,inf,11.735231104356362,7.341855245100394,11.735231104356364,3.228584394787349,1.6564900862302951,3.228584394787348,1.6564900862302934
8,2.7962937650556645,2.625680494744333,2.7962937650556428,2.6256804947443384,1.985949452241764,1.176088485216687,1.985949452241752,1.1760884852166882
14,12.680949725083464,4.36721793840895,12.68094972508451,4.367217938408605,0.5721066745929257,0.7352327550183025,0.5721066745929277,0.7352327550183078
20,inf,inf,1.0357290307626303,1.0965657484180371,0.273715241549655,0.1734366912355374,0.273715241549666,0.1734366912355442
26,0.2305184995900125,0.2225305663631587,0.2305184995899994,0.2225305663631128,0.0813656652724973,0.0735441653193489,0.0813656652724972,0.0735441653193648
32,0.0975415447757405,0.1088487680529903,0.0975415447757298,0.1088487680529866,0.024345592476189,0.0173817224474996,0.0243455924762002,0.0173817224474765
38,0.0163468221904285,0.0200812302499469,0.0163468221903952,0.020081230249944,0.006477981895921,0.0082055971948916,0.0064779818959134,0.0082055971948871
44,0.012904058990893,0.0142589269479545,0.0129040589909257,0.0142589269480218,0.0037752014735803,0.0024968027286427,0.0037752014735999,0.0024968027286448
50,0.0014319851676402,0.0014955624582809,0.0014319851676542,0.0014955624582634,0.0005912426184735,0.0004715572478032,0.0005912426185169,0.0004715572478059
56,0.0009851123556886,0.0010023358410476,0.000985112355626,0.001002335840998,0.0002688521491001,0.0001838117610971,0.0002688519917149,0.0001838117611148
62,inf,inf,0.0004334537419671,0.0004364324204534,9.579463159201588e-05,8.256061026554903e-05,9.579463160577906e-05,8.256061027258551e-05
68,inf,inf,9.552202787891116e-05,8.313274813192292e-05,3.993666057213966e-05,3.970085001967199e-05,3.993666056735066e-05,3.970085000759901e-05
74,inf,inf,4.244691668572244e-05,4.26949179187898e-05,1.1143407405408122e-05,1.1456953198392398e-05,1.114340516886001e-05,1.1300580827685797e-05
80,inf,inf,1.946902508891771e-06,1.971275301300211e-06,1.1525427072782022e-06,1.1188474040656849e-06,1.1525426777973694e-06,1.1188473949054653e-06


==> data/msd_mimo_50mass_opinf_metrics_over_r.csv <==
r,eps_ref,eps_corr,eps_est,eps_bound,sigma,kappa_T_r
2,0.1045151726242326,0.1045151726242325,1.650265800398636,19.96809717341568,4.044792748546075,2.3762114967715227
8,0.0791989025359162,0.079198902535916,0.324182283045341,6.088525376090257,1.4383299022855884,5.719438151375709
14,0.0551162939566617,0.0551162939566621,0.1307220958757618,3.2104486016128906,0.4839235275346448,17.512149612841593
20,0.0706077750351086,0.0706077750351095,0.1155598978974119,3.430417836472983,0.158571903629882,52.10280320013913
26,0.0299311327409284,0.0299311327409287,0.0977891863177949,3.366297534594094,0.0563766486461614,149.57012246888698
32,0.0286207923604144,0.0286207923604141,0.092199729747936,3.549915871067224,0.0179828148157192,455.8058543716628
38,0.0136123061582383,0.0136123061582403,0.0935827448772764,3.953749104634974,0.0068383588486855,1248.615697298302
44,0.0219891595237653,0.0219891595237682,0.082170058299311,3.777212853195371,0.0019922065272863,4263.342536726634
50,0.0110418204475229,0.0110418204475335,0.0822028342247416,4.0295471918912025,0.0005858718181406,14361.399161019286
56,0.0205087331892441,0.0205087331892582,0.092372093513863,4.744044388012218,0.0001551020374424,55421.874231728405
62,0.0299218409939662,0.0299218409940522,0.0860903029369538,4.592197840495813,3.9495210960885913e-05,207928.7528650037
68,0.0369474366938851,0.0369474366931169,0.1341758655953896,7.32970663694508,5.190514088066772e-06,1635803.7728384333
74,0.0116111576042238,0.0116111576083094,0.0935938404127868,5.366585181184832,8.52538107394804e-08,96798018.76749109
80,0.0080307854565417,0.0080307587426524,0.0684434462628473,4.146422075591161,2.451021305926662e-10,37161563906.60975


==> data/poro_hinf_error_petrov_vs_galerkin.csv <==
r,pod_opinf_g | identified | False,pod_opinf_g | intrusive | False,pod_opinf_g | identified | True,pod_opinf_g | intrusive | True,pod_opinf_pg | identified | False,pod_opinf_pg | intrusive | False,pod_opinf_pg | identified | True,pod_opinf_pg | intrusive | True
2,0.9521206983154588,inf,0.9521206983154584,1.000134527171641,0.172288993835221,0.8400983354493843,0.1722889938352215,0.8400983354493847
8,2.0017757888688608,inf,2.0017757888688554,1.0001345284400798,inf,0.7132526193362799,0.3602756260399278,0.7132526193362838
14,inf,inf,1.4106569126836188,1.000134527171641,inf,0.678304024244348,0.7503654589345299,0.6783040242443494
20,inf,inf,1.2998454380517472,1.0001345155985817,inf,0.6838584951618794,0.7982922561323069,0.6838584951618797
26,inf,inf,1.0767169850207934,1.0001345591131616,inf,0.6364481423021519,0.0958844327980715,0.6364481423021427
32,inf,inf,0.5904829351756674,1.000134473721256,0.149799108390984,0.4822689392516086,0.1497991084275942,0.4822689392516388
38,inf,inf,0.7043996962734255,1.0000537399134013,0.0187105900608038,0.0178333400392686,0.0187105900608328,0.0178333400392663
44,inf,inf,0.5190023252728555,0.9978976378233416,0.001764956734305,0.0479699382563696,0.0017649605048837,0.0479699382563641
50,inf,inf,0.77491047879143,1.0001271759982988,0.0782141500021731,0.003610139387485,0.0782142416039893,0.0036108899134412
56,inf,inf,0.1463926235657328,0.3105258139040472,inf,0.0040378199327324,0.0180517024737909,0.0040393803800632
62,inf,inf,0.0722116507202673,0.1713109875370697,0.0003546066394225,0.0026049846927803,0.0003546066392786,0.0026087266678854
68,inf,inf,0.06204083353395,0.126277986969634,0.0006314035148846,0.0017954541323264,0.0006355372873977,0.0018107409587142
74,inf,inf,0.2411191456312092,0.1787198823901725,0.0005737989360913,0.0015880068599276,0.0005741070019933,0.0016066058157704
80,inf,inf,0.0846902042370842,0.0974888389828332,0.0002010481402329,0.0007491089810692,0.0002010481401737,0.0007491089803638


==> data/poro_opinf_metrics_over_r.csv <==
r,eps_ref,eps_corr,eps_est,eps_bound,sigma,kappa_T_r
2,0.1430723890543455,0.143072389054347,0.0003988798034945,1051.1284979771756,1.0328359607822146,21.584438111138
8,0.1318480505867148,0.1318480505867149,8.866997818894159e-05,2837.917197174424,0.3284981062798637,69.46593126756773
14,0.1048752825169548,0.1048752825169549,4.891204069357603e-05,2746.1212262509366,0.1191348335206669,186.1566472412108
20,0.0489776538010152,0.0489776538010149,1.9900336662704397e-05,1425.6683112956969,0.0541502776710478,409.6708642838429
26,0.0378148899326372,0.0378148899326371,1.1123574544067684e-05,945.293156497078,0.0347482064377045,638.2565594803617
32,0.0632466648124518,0.0632466648124517,1.1655328258644853e-05,1204.0822233313672,0.0130533312692956,1699.0424094138732
38,0.1327020245096306,0.1327020245096306,9.47723705415601e-06,1210.9141787718297,0.0088758781974149,2508.554586344649
44,0.1633628641955267,0.1633628641955272,8.639511300900654e-06,1269.2464823949167,0.0036398710923637,6099.042136450775
50,0.2479077113775638,0.2479077113775679,4.9888520457054575e-06,885.5052181400109,0.0016335385542435,13688.08919283358
56,0.179870356976578,0.179870356976579,1.4242089804933084e-06,306.72723452306644,0.0008603236915809,25789.30511475008
62,0.1608870779387419,0.1608870779387405,1.175776309791164e-06,261.0634665263129,0.0004500330404298,49347.83295532229
68,0.2915972027781553,0.2915972027781611,1.0792428747648615e-06,255.1060223964573,0.000212925759094,104327.69036298002
74,0.5511972739822887,0.5511972739822832,6.759158640099567e-07,169.2530587217256,0.000113893025777,195973.76205803605
80,0.1689602713198912,0.1689602713198912,2.0391210454813684e-07,51.87566873688727,4.830138787418495e-05,493591.9685368669

